Verdict: Encode Once, Decide Many

Automating organizational work means answering many small typed questions about one piece of state (does this email need a reply, how urgent is it, who owns it) with probabilities good enough to act on without a human. The open typed-decision model we compare against, like a standard cross-encoder, answers each question with a separate pass over the input. We present Verdict-MQ, an open encoder that reads a case once and answers all of its questions: given identical retained state tokens after truncation (verified on every reported case), a structured attention mask makes the state encoding independent of the questions, keeps questions from influencing each other, and makes option order irrelevant by construction. On the typed-decisions benchmark, a 395M Verdict-MQ matches the soft gold labels significantly better than the released 421M Laya specialist on all five fresh seeds (KL 0.080 vs 0.117, Brier 0.045 vs 0.061), an advantage that survives per-system temperature scaling; its higher accuracy (0.801 vs 0.767) lies past the benchmark's own saturation point, so we read that margin as closer agreement with the benchmark's labelling teacher. On RACE, BoolQ and MultiRC, against a matched fine-tuned baseline it wins on MultiRC and loses on RACE and on BoolQ, where its training is unstable; we measure zero-shot references ourselves, including a closed general system (Jev) that beats every fine-tuned encoder. A controlled comparison measures what the shared state costs: giving each question its own question-aware copy of the state gains 0.9-3.5 points on RACE and MultiRC at 1.4-2.5x the per-case latency, and nothing measurable on typed decisions, with the invariance guarantees unchanged.

==> figures/rc_laya.csv <==
coverage,accuracy
0.0050,1.0000
0.0100,1.0000
0.0150,1.0000
0.0200,0.9750
0.0250,0.9800
0.0300,0.9833
0.0350,0.9857
0.0400,0.9875
0.0450,0.9889
0.0500,0.9900
0.0550,0.9909
0.0600,0.9917
0.0650,0.9923
0.0700,0.9929
0.0750,0.9933
0.0800,0.9938
0.0850,0.9941
0.0900,0.9944
0.0950,0.9947
0.1000,0.9950
0.1050,0.9952
0.1100,0.9955
0.1150,0.9957
0.1200,0.9958
0.1250,0.9960
0.1300,0.9962
0.1350,0.9963
0.1400,0.9964
0.1450,0.9966
0.1500,0.9967
0.1550,0.9968
0.1600,0.9969
0.1650,0.9970
0.1700,0.9971
0.1750,0.9971
0.1800,0.9972
0.1850,0.9973
0.1900,0.9947
0.1950,0.9949
0.2000,0.9950
0.2050,0.9951
0.2100,0.9905
0.2150,0.9884
0.2200,0.9841
0.2250,0.9844
0.2300,0.9826
0.2350,0.9809
0.2400,0.9750
0.2450,0.9755
0.2500,0.9720
0.2550,0.9706
0.2600,0.9692
0.2650,0.9642
0.2700,0.9648
0.2750,0.9655
0.2800,0.9661
0.2850,0.9667
0.2900,0.9638
0.2950,0.9644
0.3000,0.9650
0.3050,0.9656
0.3100,0.9661
0.3150,0.9667
0.3200,0.9672
0.3250,0.9631
0.3300,0.9621
0.3350,0.9612
0.3400,0.9603
0.3450,0.9609
0.3500,0.9586
0.3550,0.9549
0.3600,0.9528
0.3650,0.9521
0.3700,0.9514
0.3750,0.9520
0.3800,0.9500
0.3850,0.9494
0.3900,0.9436
0.3950,0.9405
0.4000,0.9375
0.4050,0.9383
0.4100,0.9366
0.4150,0.9349
0.4200,0.9310
0.4250,0.9318
0.4300,0.9302
0.4350,0.9276
0.4400,0.9250
0.4450,0.9202
0.4500,0.9189
0.4550,0.9165
0.4600,0.9152
0.4650,0.9129
0.4700,0.9117
0.4750,0.9095
0.4800,0.9083
0.4850,0.9082
0.4900,0.9061
0.4950,0.9051
0.5000,0.9030
0.5050,0.9000
0.5100,0.9010
0.5150,0.8990
0.5200,0.8971
0.5250,0.8952
0.5300,0.8934
0.5350,0.8897
0.5400,0.8898
0.5450,0.8890
0.5500,0.8882
0.5550,0.8847
0.5600,0.8830
0.5650,0.8805
0.5700,0.8789
0.5750,0.8783
0.5800,0.8793
0.5850,0.8803
0.5900,0.8771
0.5950,0.8739
0.6000,0.8725
0.6050,0.8719
0.6100,0.8705
0.6150,0.8683
0.6200,0.8669
0.6250,0.8664
0.6300,0.8651
0.6350,0.8646
0.6400,0.8633
0.6450,0.8620
0.6500,0.8608
0.6550,0.8603
0.6600,0.8598
0.6650,0.8586
0.6700,0.8567
0.6750,0.8556
0.6800,0.8566
0.6850,0.8540
0.6900,0.8514
0.6950,0.8504
0.7000,0.8500
0.7050,0.8475
0.7100,0.8465
0.7150,0.8448
0.7200,0.8438
0.7250,0.8414
0.7300,0.8411
0.7350,0.8401
0.7400,0.8399
0.7450,0.8369
0.7500,0.8360
0.7550,0.8351
0.7600,0.8336
0.7650,0.8301
0.7700,0.8260
0.7750,0.8258
0.7800,0.8237
0.7850,0.8236
0.7900,0.8234
0.7950,0.8220
0.8000,0.8213
0.8050,0.8186
0.8100,0.8179
0.8150,0.8153
0.8200,0.8146
0.8250,0.8145
0.8300,0.8127
0.8350,0.8114
0.8400,0.8107
0.8450,0.8095
0.8500,0.8082
0.8550,0.8064
0.8600,0.8052
0.8650,0.8035
0.8700,0.8029
0.8750,0.8006
0.8800,0.8000
0.8850,0.7989
0.8900,0.7983
0.8950,0.7966
0.9000,0.7967
0.9050,0.7950
0.9100,0.7934
0.9150,0.7918
0.9200,0.7908
0.9250,0.7897
0.9300,0.7876
0.9350,0.7856
0.9400,0.7856
0.9450,0.7857
0.9500,0.7847
0.9550,0.7838
0.9600,0.7812
0.9650,0.7798
0.9700,0.7784
0.9750,0.7764
0.9800,0.7745
0.9850,0.7721
0.9900,0.7717
0.9950,0.7693
1.0000,0.7670


==> figures/rc_mq_base.csv <==
coverage,accuracy
0.0050,1.0000
0.0100,1.0000
0.0150,1.0000
0.0200,1.0000
0.0250,1.0000
0.0300,1.0000
0.0350,1.0000
0.0400,1.0000
0.0450,1.0000
0.0500,1.0000
0.0550,1.0000
0.0600,1.0000
0.0650,1.0000
0.0700,1.0000
0.0750,1.0000
0.0800,1.0000
0.0850,1.0000
0.0900,1.0000
0.0950,1.0000
0.1000,1.0000
0.1050,0.9984
0.1100,0.9985
0.1150,0.9986
0.1200,0.9972
0.1250,0.9973
0.1300,0.9962
0.1350,0.9963
0.1400,0.9952
0.1450,0.9954
0.1500,0.9956
0.1550,0.9946
0.1600,0.9948
0.1650,0.9949
0.1700,0.9951
0.1750,0.9952
0.1800,0.9935
0.1850,0.9910
0.1900,0.9904
0.1950,0.9906
0.2000,0.9900
0.2050,0.9902
0.2100,0.9881
0.2150,0.9884
0.2200,0.9856
0.2250,0.9859
0.2300,0.9848
0.2350,0.9844
0.2400,0.9819
0.2450,0.9796
0.2500,0.9773
0.2550,0.9739
0.2600,0.9712
0.2650,0.9698
0.2700,0.9685
0.2750,0.9667
0.2800,0.9661
0.2850,0.9626
0.2900,0.9609
0.2950,0.9616
0.3000,0.9583
0.3050,0.9574
0.3100,0.9554
0.3150,0.9519
0.3200,0.9516
0.3250,0.9508
0.3300,0.9510
0.3350,0.9512
0.3400,0.9490
0.3450,0.9483
0.3500,0.9443
0.3550,0.9427
0.3600,0.9407
0.3650,0.9393
0.3700,0.9374
0.3750,0.9373
0.3800,0.9360
0.3850,0.9329
0.3900,0.9316
0.3950,0.9291
0.4000,0.9271
0.4050,0.9267
0.4100,0.9248
0.4150,0.9225
0.4200,0.9206
0.4250,0.9196
0.4300,0.9198
0.4350,0.9180
0.4400,0.9167
0.4450,0.9161
0.4500,0.9152
0.4550,0.9154
0.4600,0.9138
0.4650,0.9122
0.4700,0.9124
0.4750,0.9105
0.4800,0.9083
0.4850,0.9069
0.4900,0.9061
0.4950,0.9061
0.5000,0.9050
0.5050,0.9036
0.5100,0.9042
0.5150,0.9026
0.5200,0.9019
0.5250,0.9013
0.5300,0.8984
0.5350,0.8972
0.5400,0.8957
0.5450,0.8948
0.5500,0.8933
0.5550,0.8916
0.5600,0.8899
0.5650,0.8873
0.5700,0.8860
0.5750,0.8849
0.5800,0.8825
0.5850,0.8821
0.5900,0.8811
0.5950,0.8796
0.6000,0.8786
0.6050,0.8774
0.6100,0.8760
0.6150,0.8756
0.6200,0.8737
0.6250,0.8720
0.6300,0.8709
0.6350,0.8706
0.6400,0.8695
0.6450,0.8680
0.6500,0.8662
0.6550,0.8649
0.6600,0.8646
0.6650,0.8627
0.6700,0.8627
0.6750,0.8602
0.6800,0.8583
0.6850,0.8557
0.6900,0.8551
0.6950,0.8530
0.7000,0.8517
0.7050,0.8513
0.7100,0.8493
0.7150,0.8473
0.7200,0.8454
0.7250,0.8441
0.7300,0.8420
0.7350,0.8417
0.7400,0.8403
0.7450,0.8394
0.7500,0.8376
0.7550,0.8371
0.7600,0.8357
0.7650,0.8357
0.7700,0.8346
0.7750,0.8338
0.7800,0.8318
0.7850,0.8304
0.7900,0.8287
0.7950,0.8277
0.8000,0.8271
0.8050,0.8251
0.8100,0.8235
0.8150,0.8213
0.8200,0.8201
0.8250,0.8184
0.8300,0.8161
0.8350,0.8150
0.8400,0.8135
0.8450,0.8126
0.8500,0.8114
0.8550,0.8097
0.8600,0.8083
0.8650,0.8071
0.8700,0.8050
0.8750,0.8025
0.8800,0.8009
0.8850,0.7996
0.8900,0.7981
0.8950,0.7972
0.9000,0.7963
0.9050,0.7950
0.9100,0.7938
0.9150,0.7922
0.9200,0.7909
0.9250,0.7894
0.9300,0.7882
0.9350,0.7866
0.9400,0.7842
0.9450,0.7829
0.9500,0.7818
0.9550,0.7801
0.9600,0.7792
0.9650,0.7777
0.9700,0.7763
0.9750,0.7747
0.9800,0.7731
0.9850,0.7719
0.9900,0.7702
0.9950,0.7688
1.0000,0.7663


==> figures/rc_mq_large.csv <==
coverage,accuracy
0.0050,1.0000
0.0100,1.0000
0.0150,1.0000
0.0200,1.0000
0.0250,1.0000
0.0301,1.0000
0.0350,1.0000
0.0400,1.0000
0.0450,1.0000
0.0500,1.0000
0.0550,1.0000
0.0600,1.0000
0.0650,1.0000
0.0700,1.0000
0.0750,1.0000
0.0800,1.0000
0.0850,1.0000
0.0901,1.0000
0.0951,1.0000
0.1001,1.0000
0.1051,1.0000
0.1101,1.0000
0.1151,1.0000
0.1201,1.0000
0.1251,1.0000
0.1301,1.0000
0.1351,1.0000
0.1401,1.0000
0.1451,1.0000
0.1501,0.9993
0.1551,0.9994
0.1601,0.9994
0.1651,0.9994
0.1701,0.9994
0.1751,0.9994
0.1801,0.9989
0.1851,0.9984
0.1901,0.9984
0.1951,0.9985
0.2001,0.9980
0.2051,0.9976
0.2101,0.9957
0.2151,0.9949
0.2201,0.9950
0.2251,0.9947
0.2301,0.9948
0.2351,0.9936
0.2401,0.9933
0.2451,0.9931
0.2501,0.9920
0.2551,0.9918
0.2601,0.9904
0.2651,0.9887
0.2701,0.9874
0.2751,0.9873
0.2801,0.9861
0.2851,0.9839
0.2901,0.9838
0.2951,0.9827
0.3001,0.9823
0.3051,0.9813
0.3101,0.9797
0.3151,0.9794
0.3201,0.9791
0.3251,0.9782
0.3301,0.9764
0.3351,0.9743
0.3401,0.9741
0.3451,0.9733
0.3501,0.9734
0.3551,0.9724
0.3601,0.9720
0.3651,0.9710
0.3701,0.9700
0.3751,0.9691
0.3801,0.9687
0.3851,0.9681
0.3901,0.9662
0.3951,0.9658
0.4001,0.9640
0.4051,0.9632
0.4101,0.9627
0.4151,0.9619
0.4201,0.9605
0.4251,0.9595
0.4301,0.9586
0.4351,0.9579
0.4401,0.9568
0.4451,0.9557
0.4501,0.9553
0.4551,0.9541
0.4601,0.9528
0.4651,0.9521
0.4701,0.9513
0.4751,0.9512
0.4801,0.9498
0.4851,0.9483
0.4901,0.9463
0.4951,0.9463
0.5001,0.9446
0.5051,0.9438
0.5101,0.9431
0.5151,0.9425
0.5201,0.9421
0.5251,0.9402
0.5301,0.9398
0.5351,0.9385
0.5401,0.9374
0.5451,0.9356
0.5501,0.9347
0.5551,0.9321
0.5601,0.9314
0.5651,0.9297
0.5701,0.9286
0.5751,0.9270
0.5801,0.9255
0.5851,0.9255
0.5901,0.9243
0.5951,0.9232
0.6001,0.9223
0.6051,0.9213
0.6101,0.9205
0.6151,0.9195
0.6201,0.9189
0.6251,0.9179
0.6301,0.9164
0.6351,0.9150
0.6401,0.9142
0.6451,0.9120
0.6501,0.9103
0.6551,0.9090
0.6601,0.9079
0.6651,0.9074
0.6701,0.9063
0.6751,0.9051
0.6801,0.9041
0.6851,0.9029
0.6901,0.9007
0.6951,0.8990
0.7001,0.8972
0.7051,0.8959
0.7101,0.8947
0.7151,0.8929
0.7201,0.8915
0.7251,0.8895
0.7301,0.8891
0.7351,0.8872
0.7401,0.8843
0.7451,0.8828
0.7501,0.8807
0.7551,0.8792
0.7601,0.8776
0.7651,0.8756
0.7701,0.8740
0.7751,0.8725
0.7801,0.8709
0.7851,0.8696
0.7901,0.8680
0.7951,0.8667
0.8001,0.8641
0.8051,0.8627
0.8101,0.8609
0.8151,0.8599
0.8201,0.8577
0.8251,0.8563
0.8301,0.8541
0.8351,0.8525
0.8401,0.8507
0.8451,0.8494
0.8501,0.8480
0.8551,0.8465
0.8601,0.8456
0.8651,0.8437
0.8701,0.8422
0.8751,0.8404
0.8801,0.8397
0.8851,0.8382
0.8901,0.8363
0.8951,0.8341
0.9001,0.8324
0.9051,0.8301
0.9101,0.8288
0.9151,0.8276
0.9201,0.8262
0.9251,0.8252
0.9301,0.8241
0.9351,0.8228
0.9401,0.8216
0.9451,0.8205
0.9501,0.8187
0.9551,0.8173
0.9601,0.8148
0.9651,0.8130
0.9701,0.8117
0.9751,0.8102
0.9801,0.8089
0.9851,0.8068
0.9901,0.8049
0.9951,0.8029
1.0000,0.8007

